Mass-loss implementation and temperature evolution of very massive stars

Very massive stars (VMS) dominate the physics of young clusters due to their ionising radiation and extreme stellar winds. It is these winds that determine their lifepaths until expiration. Observations in the Arches cluster show that VMS all have similar temperatures. The VLT-Flames Tarantula survey analysed VMS in the 30 Dor region of the LMC also finding a narrow range of temperatures, albeit at higher values - likely a metallicity effect. Using MESA, we study the main-sequence evolution of VMS with a new mass-loss recipe that switches from optically-thin O-star winds to optically-thick Wolf-Rayet type winds through the model-independent transition mass-loss rate of Vink & Gr\"afener. We examine the temperature evolution of VMS with mass loss that scales with the luminosity-over-mass (L/M) ratio and the Eddington parameter ($\Gamma_{\rm e}$), assessing the relevance of the surface hydrogen (H) abundance which sets the number of free electrons. We present grids of VMS models at Galactic and LMC metallicity and compare our temperature predictions with empirical results. Models with a steep $\Gamma_{\rm e}$-dependence evolve horizontally in the Hertzsprung-Russel (HR) diagram at nearly constant luminosities, requiring a delicate and unlikely balance between envelope inflation and enhanced mass loss over the entire VMS mass range. By contrast, models with a steep L/M-dependent mass loss are shown to evolve vertically in the HR-diagram at nearly constant Teff, naturally reproducing the narrow range of observed temperatures, as well as the correct trend with metallicity. This distinct behavior of a steeply dropping luminosity is a self-regulatory mechanism that keeps temperatures constant during evolution in the HR-diagram.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
